End-to-end people detection in crowded scenes

Current people detectors operate either by scanning an image in a sliding window fashion or by classifying a discrete set of proposals. We propose a model that is based on decoding an image into a set of people detections. Our system takes an image as input and directly outputs a set of distinct detection hypotheses. Because we generate predictions jointly, common post-processing steps such as non-maximum suppression are unnecessary. We use a recurrent LSTM layer for sequence generation and train our model end-to-end with a new loss function that operates on sets of detections. We demonstrate the effectiveness of our approach on the challenging task of detecting people in crowded scenes.

==> notes.txt <==
score at 90% precision: 
our: 0.95
overfeat-googlenet: 0.91

score at 80% precision: 
our: 0.51
overfeat-googlenet: 0.34

score at EER: 
our: 0.51
overfeat-googlenet: 0.092

selected images:
93, 00047500_640x480
445, 00352500_640x480

teaser: 
474, 00367000_640x480

failure cases: 
149, 00075500_640x480
317, 00288500_640x480

alternatives:
444, 00352000_640x480

image height: 308

detection results: 
/deep/u/andriluka/EXPERIMENTS/angelcam/exp_compare/log_dir_googlenet_angelcam_crosscan

